Graph InfoClust: Leveraging cluster-level node information for unsupervised graph representation learning

Unsupervised (or self-supervised) graph representation learning is essential to facilitate various graph data mining tasks when external supervision is unavailable. The challenge is to encode the information about the graph structure and the attributes associated with the nodes and edges into a low dimensional space. Most existing unsupervised methods promote similar representations across nodes that are topologically close. Recently, it was shown that leveraging additional graph-level information, e.g., information that is shared among all nodes, encourages the representations to be mindful of the global properties of the graph, which greatly improves their quality. However, in most graphs, there is significantly more structure that can be captured, e.g., nodes tend to belong to (multiple) clusters that represent structurally similar nodes. Motivated by this observation, we propose a graph representation learning method called Graph InfoClust (GIC), that seeks to additionally capture cluster-level information content. These clusters are computed by a differentiable K-means method and are jointly optimized by maximizing the mutual information between nodes of the same clusters. This optimization leads the node representations to capture richer information and nodal interactions, which improves their quality. Experiments show that GIC outperforms state-of-art methods in various downstream tasks (node classification, link prediction, and node clustering) with a 0.9% to 6.1% gain over the best competing approach, on average.

==> 00README.XXX.txt <==
nohypertex

==> outline.txt <==
1. Introduction
2. Definitions, notations, and problem statement
3. Review of relevant literature
   - Non-GNN-based approaches
   - GNN-based approaches
   3.1 DGI -- deep dive
4. Graph InfoClust
   4.1 Motivation
       - You need to articulate what DGI will not be able to capture
   4.2 Overview of Graph InfoClust
        - Need to focus on what it adds on top of DGI
   4.3 Details
5. Experimental Methodology
   5.1 Datasets
   5.2 Learning tasks for evaluation
       - node classification, link prediction, clustering
       - (semi-)supervised vs unsupervised settings
       - \textbf{this is the section where you will be describing the down-stream classifier, etc.}
   5.3 Training, validation, and test splits
       - describe the different splits that you use and make sure to provide all details (e.g., that for some of them you   generated different datasets)
   5.4 Performance metrics
       - describe/define the metrics that you use to measure performance 
       - node, link, clustering
   5.5 Hardware and software
       - describe what you used to implement them and on what hardware you run the experiments
   5.6 Competing approaches 
       - List the competing approaches, where you got the implementations, and/or the results.
   5.7 Hyper-parameter tuning and model selection
       - this should cover both your method and also the competing approaches
         Q: Do you use the performance on the validation set to do model selection?
6. Experimental results
   6.1 Intra-evaluation
       - There are two key parameters in your method: (i) the relative weights of the two loss functions and (ii) the number of clusters. There should be experimental results for both tasks for some datasets showing how the performance of your method is impacted by those two parameters.
       Q: Are there any other key parameters? beta for k-means?
   6.2 Comparison against competing approaches
       The different dimensions along which you have results for each of the sections bellow are: (i) semi-supervised and unsupervised and dataset splits. You need to present results for both.
       6.2.1 Node classification
       6.2.2 Link prediction
       6.2.3 Clustering
   6.3 Visualization of the results
       Note that a lot of the details to support this section can be included here as opposed to having in section 5.

                
    
   
      
     
   

